A High-Capacity Separable Reversible Method for Hiding Multiple Messages in Encrypted Images

This work proposes a high-capacity scheme for separable reversible data hiding in encrypted images. At the sender side, the original uncompressed image is encrypted using an encryption key. One or several data hiders use the MSB of some image pixels to hide additional data. Given the encrypted image containing this additional data, with only one of those data hiding keys, the receiver can extract the corresponding embedded data, although the image content will remain inaccessible. With all of the embedding keys, the receiver can extract all of the embedded data. Finally, with the encryption key, the receiver can decrypt the received data and reconstruct the original image perfectly\ignore{ without the data embedding key(s) }by exploiting the spatial correlation of natural images. Based on the proposed method a receiver could recover the original image perfectly even when it does not have the data embedding key(s) and the embedding rate is high.

==> 100imagesresults.txt <==
Start of Image Pre-Processing: 
Unpredictable Pixels	 Perfect Embedding Frame	 Embedding Capacity	 Embedding rate 
11	1022 * 245	125195	0.119395	
6	1022 * 295	150745	0.143762	
37	1022 * 331	169141	0.161305	
1	1022 * 628	320908	0.306042	
24	1022 * 119	60809	0.057992	
23	1022 * 131	66941	0.063840	
1	1022 * 582	297402	0.283625	
4	1022 * 678	346458	0.330408	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
40	1022 * 261	133371	0.127192	
6	1022 * 591	302001	0.288011	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
1	1022 * 625	319375	0.304580	
0	1022 * 1022	522242	0.498049	
11	1022 * 255	130305	0.124269	
15	1022 * 463	236593	0.225633	
4	1022 * 890	454790	0.433722	
27	1022 * 203	103733	0.098927	
5	1022 * 519	265209	0.252923	
44	1022 * 138	70518	0.067251	
5	1022 * 754	385294	0.367445	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
76	1022 * 249	127239	0.121345	
5	1022 * 639	326529	0.311402	
0	1022 * 1022	522242	0.498049
127	1022 * 84	42924	0.040936	
0	1022 * 1022	522242	0.498049
90	1022 * 166	84826	0.080896	
261	1022 * 174	88914	0.084795	
0	1022 * 1022	522242	0.498049	
1	1022 * 977	499247	0.476119	
3	1022 * 478	244258	0.232943	
0	1022 * 1022	522242	0.498049	
2	1022 * 886	452746	0.431772	
1	1022 * 783	400113	0.381577	
219	1022 * 58	29638	0.028265	
164	1022 * 559	285649	0.272416	
35	1022 * 151	77161	0.073586	
11	1022 * 449	229439	0.218810	
8	1022 * 271	138481	0.132066	
3	1022 * 738	377118	0.359648	
9	1022 * 321	164031	0.156432	
47	1022 * 219	111909	0.106725	
9	1022 * 282	144102	0.137426	
10	1022 * 455	232505	0.221734	
107	1022 * 140	71540	0.068226	
16	1022 * 443	226373	0.215886	
16	1022 * 443	226373	0.215886	
6	1022 * 610	311710	0.297270	
10	1022 * 422	215642	0.205652	
148	1022 * 55	28105	0.026803	
12	1022 * 335	171185	0.163255	
3	1022 * 351	179361	0.171052	
103	1022 * 139	71029	0.067739	
155	1022 * 279	142569	0.135964	
11	1022 * 274	140014	0.133528	
9	1022 * 665	339815	0.324073	
37	1022 * 321	164031	0.156432	
0	1022 * 1022	522242	0.498049	
259	1022 * 23	11753	0.011209	
1	1022 * 639	326529	0.311402	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
1	1022 * 680	347480	0.331383	
4949	1022 * 4	2044	0.001949	
1747	1022 * 62	31682	0.030214	
3	1022 * 495	252945	0.241227	
0	1022 * 1022	522242	0.498049	
15	1022 * 375	191625	0.182748	
7	1022 * 609	311199	0.296782	
1128	1022 * 360	183960	0.175438	
734	1022 * 104	53144	0.050682	
6293	1022 * 31	15841	0.015107	
6293	1022 * 31	15841	0.015107	
53	1003 * 124	62186	0.067551	
6	1022 * 569	290759	0.277289	
10	1022 * 326	166586	0.158869	
2288	1022 * 3	1533	0.001462	
121	1022 * 118	60298	0.057505	
300	1022 * 263	134393	0.128167	
308	1022 * 215	109865	0.104775	
7481	1022 * 2	1022	0.000975	
2	1022 * 840	429240	0.409355	
31	1022 * 443	226373	0.215886	
7	1022 * 540	275940	0.263157	
6	1022 * 537	274407	0.261695	
162	1022 * 395	201845	0.192494	
47	1022 * 226	115486	0.110136	
0	1022 * 1022	522242	0.498049	



==> Chart/1.txt <==
Image_Numbers	Unpredictable_Pixels
1	11		
2	6		
3 	37		
4	1		
5 	24		
6 	23	

==> Chart/2.txt <==
Image_number	Unpredictable_pixels	Min_PSNR	Avg_SSIM
1	11	55.77	0.999912
2	6	58.41	0.999961
3	38	50.28	0.999698
4	1	63.18	0.999988
5	24	52.21	0.999798
6	25	52.21	0.999833
7	1	66.19	0.999994
8	4	59.20	0.999979
9	0	1000	1.000000
10	0	1000	1.000000
11	40	50.17	0.999729
12	6	58.41	0.999966
13	0	1000	1.000000
14	0	1000	1.000000
15	1	66.19	0.999980
16	0	1000	1.000000
17	11	55.77	0.999950
18	15	54.15	0.999932
19	4	60.17	0.999975
20	29	51.42	0.999825
21	5	59.20	0.999971
22	44	49.38	0.999737
23	5	59.20	0.999973
24	0	1000	1.000000
25	0	1000	1.000000
26	76	47.21	0.999593
27	5	59.20	0.999969
28	0	1000	1.000000
29	130	45.05	0.999466
30	0	1000	1.000000
31	96	46.36	0.999310
32	266	41.92	0.998495
33	0	1000	1.000000
34	1	66.19	0.999995
35	3	60.17	0.999984
36	0	1000	1.000000
37	3	61.42	0.999987
38	1	66.19	0.999994
39	222	42.70	0.998627
40	165	43.93	0.999504
41	35	50.62	0.999653
42	11	55.77	0.999931
43	8	56.65	0.999953
44	3	60.17	0.999981
45	9	56.65	0.999914
46	48	49.38	0.999836
47	9	56.19	0.999937
48	10	55.77	0.999923
49	111	45.73	0.999422
50	16	54.15	0.999932
51	16	54.15	0.999932
52	6	57.74	0.999983
53	11	55.77	0.999960
54	151	44.40	0.999350
55	12	55.40	0.999947
56	3	61.42	0.999988
57	106	45.93	0.999616
58	159	44.17	0.999535
59	11	55.40	0.999951
60	9	56.65	0.999972
61	38	50.39	0.999863
62	0	1000	1.000000
63	265	41.91	0.999062
64	1	66.19	0.999998
65	0	1000	1.000000
66	0	1000	1.000000
67	0	1000	1.000000
68	0	1000	1.000000
69	0	1000	1.000000
70	0	1000	1.000000
71	0	1000	1.000000
72	0	1000	1.000000
73	1	66.19	0.999988
74	9	56.19	0.999937
75	130	45.05	0.999466
76	3	61.42	0.999982
77	0	1000	1.000000
78	15	54.15	0.999947
79	8	57.16	0.999981
80	832	35.65	0.997012
81	736	37.52	0.997456
82	3	61.42	0.999988
83	44	49.38	0.999737
84	6	58.41	0.999961
85	266	41.92	0.998495
86	361	40.58	0.998250
87	6	58.41	0.999956
88	11	55.77	0.999918
89	7	57.74	0.999964
90	122	45.22	0.999437
91	304	41.36	0.999004
92	311	41.23	0.998993
93	25	52.21	0.999833
94	2	63.18	0.999990
95	31	51.14	0.999921
96	7	57.74	0.999964
97	6	58.41	0.999967
98	165	44.01	0.998951
99	48	49.38	0.999732
100	0	1000	1.000000


==> Chart/Unpredictable.txt <==
Image_Numbers	Unpredictable_Pixels
1	11		
2	6		
3 	37		
4	1		
5 	24		
6 	23		
7 	1		
8 	4		
9	0		
10 	0		
11	40		
12	6		
13 	0		
14	0		
15 	1		
16 	0		
17 	11		
18 	15		
19	4		
20 	27		
21	5		
22	44		
23 	5		
24	0		
25 	0		
26 	76		
27 	5		
28 	0	
29	127		
30 	0	
31	90		
32	261		
33 	0		
34	1		
35 	3		
36 	0		
37 	2		
38 	1		
39	219		
40	164		
41	35		
42	11		
43 	8		
44	3		
45 	9		
46 	47		
47 	9		
48 	10		
49	107		
50 	16		
51	16		
52	6		
53 	10		
54	148		
55 	12		
56 	3		
57 	103		
58 	155		
59	11		
60 	9		
61	37		
62	0		
63 	259		
64	1		
65 	0		
66 	0		
67 	0		
68 	0		
69	0		
70 	0		
71	0		
72	0		
73 	1				
76 	3		
77 	0		
78 	15		
79	7		
81	734		
84	53		
85 	6		
86 	10		
88 	121		
89	300		
90 	308			
92	2		
93 	31		
94	7		
95 	6		
96 	162		
97 	47		
98 	0		
99	1	
100	1 

==> Preparing new version for arXive/100imagesresults.txt <==
Start of Image Pre-Processing: 
Unpredictable Pixels	 Perfect Embedding Frame	 Embedding Capacity	 Embedding rate 
11	1022 * 245	125195	0.119395	
6	1022 * 295	150745	0.143762	
37	1022 * 331	169141	0.161305	
1	1022 * 628	320908	0.306042	
24	1022 * 119	60809	0.057992	
23	1022 * 131	66941	0.063840	
1	1022 * 582	297402	0.283625	
4	1022 * 678	346458	0.330408	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
40	1022 * 261	133371	0.127192	
6	1022 * 591	302001	0.288011	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
1	1022 * 625	319375	0.304580	
0	1022 * 1022	522242	0.498049	
11	1022 * 255	130305	0.124269	
15	1022 * 463	236593	0.225633	
4	1022 * 890	454790	0.433722	
27	1022 * 203	103733	0.098927	
5	1022 * 519	265209	0.252923	
44	1022 * 138	70518	0.067251	
5	1022 * 754	385294	0.367445	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
76	1022 * 249	127239	0.121345	
5	1022 * 639	326529	0.311402	
0	1022 * 1022	522242	0.498049
127	1022 * 84	42924	0.040936	
0	1022 * 1022	522242	0.498049
90	1022 * 166	84826	0.080896	
261	1022 * 174	88914	0.084795	
0	1022 * 1022	522242	0.498049	
1	1022 * 977	499247	0.476119	
3	1022 * 478	244258	0.232943	
0	1022 * 1022	522242	0.498049	
2	1022 * 886	452746	0.431772	
1	1022 * 783	400113	0.381577	
219	1022 * 58	29638	0.028265	
164	1022 * 559	285649	0.272416	
35	1022 * 151	77161	0.073586	
11	1022 * 449	229439	0.218810	
8	1022 * 271	138481	0.132066	
3	1022 * 738	377118	0.359648	
9	1022 * 321	164031	0.156432	
47	1022 * 219	111909	0.106725	
9	1022 * 282	144102	0.137426	
10	1022 * 455	232505	0.221734	
107	1022 * 140	71540	0.068226	
16	1022 * 443	226373	0.215886	
16	1022 * 443	226373	0.215886	
6	1022 * 610	311710	0.297270	
10	1022 * 422	215642	0.205652	
148	1022 * 55	28105	0.026803	
12	1022 * 335	171185	0.163255	
3	1022 * 351	179361	0.171052	
103	1022 * 139	71029	0.067739	
155	1022 * 279	142569	0.135964	
11	1022 * 274	140014	0.133528	
9	1022 * 665	339815	0.324073	
37	1022 * 321	164031	0.156432	
0	1022 * 1022	522242	0.498049	
259	1022 * 23	11753	0.011209	
1	1022 * 639	326529	0.311402	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
0	1022 * 1022	522242	0.498049	
1	1022 * 680	347480	0.331383	
4949	1022 * 4	2044	0.001949	
1747	1022 * 62	31682	0.030214	
3	1022 * 495	252945	0.241227	
0	1022 * 1022	522242	0.498049	
15	1022 * 375	191625	0.182748	
7	1022 * 609	311199	0.296782	
1128	1022 * 360	183960	0.175438	
734	1022 * 104	53144	0.050682	
6293	1022 * 31	15841	0.015107	
6293	1022 * 31	15841	0.015107	
53	1003 * 124	62186	0.067551	
6	1022 * 569	290759	0.277289	
10	1022 * 326	166586	0.158869	
2288	1022 * 3	1533	0.001462	
121	1022 * 118	60298	0.057505	
300	1022 * 263	134393	0.128167	
308	1022 * 215	109865	0.104775	
7481	1022 * 2	1022	0.000975	
2	1022 * 840	429240	0.409355	
31	1022 * 443	226373	0.215886	
7	1022 * 540	275940	0.263157	
6	1022 * 537	274407	0.261695	
162	1022 * 395	201845	0.192494	
47	1022 * 226	115486	0.110136	
0	1022 * 1022	522242	0.498049	



==> Preparing new version for arXive/Chart/1.txt <==
Image_Numbers	Unpredictable_Pixels
1	11		
2	6		
3 	37		
4	1		
5 	24		
6 	23	

==> Preparing new version for arXive/Chart/2.txt <==
Image_number	Unpredictable_pixels	Min_PSNR	Avg_SSIM
1	11	55.77	0.999912
2	6	58.41	0.999961
3	38	50.28	0.999698
4	1	63.18	0.999988
5	24	52.21	0.999798
6	25	52.21	0.999833
7	1	66.19	0.999994
8	4	59.20	0.999979
9	0	1000	1.000000
10	0	1000	1.000000
11	40	50.17	0.999729
12	6	58.41	0.999966
13	0	1000	1.000000
14	0	1000	1.000000
15	1	66.19	0.999980
16	0	1000	1.000000
17	11	55.77	0.999950
18	15	54.15	0.999932
19	4	60.17	0.999975
20	29	51.42	0.999825
21	5	59.20	0.999971
22	44	49.38	0.999737
23	5	59.20	0.999973
24	0	1000	1.000000
25	0	1000	1.000000
26	76	47.21	0.999593
27	5	59.20	0.999969
28	0	1000	1.000000
29	130	45.05	0.999466
30	0	1000	1.000000
31	96	46.36	0.999310
32	266	41.92	0.998495
33	0	1000	1.000000
34	1	66.19	0.999995
35	3	60.17	0.999984
36	0	1000	1.000000
37	3	61.42	0.999987
38	1	66.19	0.999994
39	222	42.70	0.998627
40	165	43.93	0.999504
41	35	50.62	0.999653
42	11	55.77	0.999931
43	8	56.65	0.999953
44	3	60.17	0.999981
45	9	56.65	0.999914
46	48	49.38	0.999836
47	9	56.19	0.999937
48	10	55.77	0.999923
49	111	45.73	0.999422
50	16	54.15	0.999932
51	16	54.15	0.999932
52	6	57.74	0.999983
53	11	55.77	0.999960
54	151	44.40	0.999350
55	12	55.40	0.999947
56	3	61.42	0.999988
57	106	45.93	0.999616
58	159	44.17	0.999535
59	11	55.40	0.999951
60	9	56.65	0.999972
61	38	50.39	0.999863
62	0	1000	1.000000
63	265	41.91	0.999062
64	1	66.19	0.999998
65	0	1000	1.000000
66	0	1000	1.000000
67	0	1000	1.000000
68	0	1000	1.000000
69	0	1000	1.000000
70	0	1000	1.000000
71	0	1000	1.000000
72	0	1000	1.000000
73	1	66.19	0.999988
74	9	56.19	0.999937
75	130	45.05	0.999466
76	3	61.42	0.999982
77	0	1000	1.000000
78	15	54.15	0.999947
79	8	57.16	0.999981
80	832	35.65	0.997012
81	736	37.52	0.997456
82	3	61.42	0.999988
83	44	49.38	0.999737
84	6	58.41	0.999961
85	266	41.92	0.998495
86	361	40.58	0.998250
87	6	58.41	0.999956
88	11	55.77	0.999918
89	7	57.74	0.999964
90	122	45.22	0.999437
91	304	41.36	0.999004
92	311	41.23	0.998993
93	25	52.21	0.999833
94	2	63.18	0.999990
95	31	51.14	0.999921
96	7	57.74	0.999964
97	6	58.41	0.999967
98	165	44.01	0.998951
99	48	49.38	0.999732
100	0	1000	1.000000


==> Preparing new version for arXive/Chart/Unpredictable.txt <==
Image_Numbers	Unpredictable_Pixels
1	11		
2	6		
3 	37		
4	1		
5 	24		
6 	23		
7 	1		
8 	4		
9	0		
10 	0		
11	40		
12	6		
13 	0		
14	0		
15 	1		
16 	0		
17 	11		
18 	15		
19	4		
20 	27		
21	5		
22	44		
23 	5		
24	0		
25 	0		
26 	76		
27 	5		
28 	0	
29	127		
30 	0	
31	90		
32	261		
33 	0		
34	1		
35 	3		
36 	0		
37 	2		
38 	1		
39	219		
40	164		
41	35		
42	11		
43 	8		
44	3		
45 	9		
46 	47		
47 	9		
48 	10		
49	107		
50 	16		
51	16		
52	6		
53 	10		
54	148		
55 	12		
56 	3		
57 	103		
58 	155		
59	11		
60 	9		
61	37		
62	0		
63 	259		
64	1		
65 	0		
66 	0		
67 	0		
68 	0		
69	0		
70 	0		
71	0		
72	0		
73 	1				
76 	3		
77 	0		
78 	15		
79	7		
81	734		
84	53		
85 	6		
86 	10		
88 	121		
89	300		
90 	308			
92	2		
93 	31		
94	7		
95 	6		
96 	162		
97 	47		
98 	0		
99	1	
100	1 
